Fast and General Automatic Differentiation for Finite-State Methods

We propose a new method, that we coined the ``morphism-trick'', to integrate custom implementations of vector-Jacobian products in automatic differentiation softwares, applicable to a wide range of semiring-based computations. Our approach leads to efficient and semiring-agnostic implementations of the backward pass of dynamic programming algorithms. For the particular case of finite-state methods, we introduce an algorithm that computes and differentiates the $\oplus$-sum of all paths' weight of a finite-state automaton. Results show that, with minimal effort from the user, our novel library allows computing the gradient of a function w.r.t. to the weights of a finite state automaton orders of magnitude faster than state-of-the-art automatic differentiation systems. Implementations are made available via an open-source library distributed under a permissive license.

==> data/autodiff_alloc_log32.tsv <==
N	forward	zygote	enzyme	rule
10	0.0	0.039168	0.002368	0.001472
100	0.0	0.7676799999999999	0.024975999999999998	0.003008
1000	0.0	45.418608	0.348496	0.017504
10000	0.0	4235.363024	2.3847519999999998	0.161376
100000	0.0	-1	27.984192	1.601376
1000000	0.0	-1	228.87184	16.001376
10000000	0.0	-1	2686.040696	160.005768
100000000	0.0	-1	-1	1600.0133759999999


==> data/autodiff_alloc_real32.tsv <==
N	forward	zygote	enzyme	rule
10	0.0	0.038848	0.002368	0.001472
100	0.0	0.7644799999999999	0.029112	0.003008
1000	0.0	45.386607999999995	0.348496	0.017504
10000	0.0	4235.057424	2.3847039999999997	0.161376
100000	0.0	-1	27.983567999999998	1.601376
1000000	0.0	-1	228.87112	16.001376
10000000	0.0	-1	2686.122104	160.005768


==> data/autodiff_benchmark_log32.tsv <==
N	forward	zygote	enzyme	rule
10	3.0131102362204723e-7	5.4143e-5	1.7825999999999999e-6	2.4841111111111115e-6
100	3.12325e-6	0.000734287	2.3924e-5	6.573e-6
1000	3.0355e-5	0.035067971	0.000244547	4.6062e-5
10000	0.000303325	3.15183892	0.002353706	0.00042701
100000	0.003035118	280.817864095	0.034508735	0.004177643
1000000	0.030514833	-1	1.496620955	0.042404649
10000000	0.297039582	-1	92.455739352	0.436915916
100000000	2.48257002	-1	1230.089521138	4.14239658
1000000000	20.724761075	-1	-1	36.857817759


==> data/autodiff_benchmark_real32.tsv <==
N	forward	zygote	enzyme	rule
10	5.933e-9	5.2624e-5	1.3211e-6	2.054777777777778e-6
100	6.797134083930399e-8	0.000712476	2.0469e-5	2.2022222222222223e-6
1000	8.888541666666666e-7	0.031829818	0.000174882	4.509285714285715e-6
10000	9.118e-6	2.813269112	0.00169527	2.1474e-5
100000	9.1134e-5	-1	0.030562965	0.000195255
1000000	0.00092389	-1	1.459778325	0.00248206
10000000	0.009600379	-1	126.187456625	0.047940191


==> data/autodiff_benchmark_weight_log32.tsv <==
N	forward	enzyme	rule
21	2.1573305954825464e-7	3.3065e-5	5.579946524064171e-7
351	4.014714285714286e-6	0.000489143	7.7795e-6
11263	0.000128923	0.016231753	0.000251471
360447	0.004155959	0.523819218	0.008233316
11534335	0.139638359	27.431946229	0.286471774


==> data/autodiff_benchmark_weight_log64.tsv <==
N	forward	enzyme	rule
21	1.9696699669966997e-7	3.048e-5	5.137616580310881e-7
351	4.013857142857143e-6	0.000450526	7.38475e-6
11263	0.000129112	0.015067148	0.000235653
360447	0.004160245	0.528768356	0.008488236
11534335	0.140038508	25.171940754	0.275981649


==> data/autodiff_numalloc_log32.tsv <==
N	forward	zygote	enzyme	rule
10	0	946	86	44
100	0	9054	816	44
1000	0	99014	8028	48
10000	0	1017062	80032	48
100000	0	10197094	799784	48
1000000	0	-1	7972696	48
10000000	0	-1	77414660	48
100000000	0	-1	630699404	48
1000000000	0	-1	-1	48


==> data/autodiff_numalloc_weight_log32.tsv <==
N	forward	enzyme	rule
21	2	445	10
351	2	5613	10
11263	3	172499	13
360447	3	5505731	13
11534335	3	176161715	13

